The Galactic high mass X-ray binary population with Fermi -LAT

We search for gamma-ray emission from 114 Galactic high mass X-ray binaries, including 4 well studied catalogued sources, in 12.5 years of Fermi-LAT data in conjunction with the 10-year point source catalogue. Where a gamma-ray excess appears to be spatially coincident with an X-ray binary, further investigation is performed to ascertain whether this excess is the product of physical processes within the binary system itself. We identify gamma-ray excesses coincident with 20 high mass X-ray binaries where there is little or no prior evidence for gamma-ray emission. However, we find that many of these are false positives caused by source confusion or the gamma-ray background. Nonetheless, tentative but promising indicators of gamma-ray emission are identified for several new systems, notably including 1A 0535+262, RX J2030.5+4751 and SAX J1324.4-6200.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
